Full-Program Induction: Verifying Array Programs sans Loop Invariants

Arrays are commonly used in a variety of software to store and process data in loops. Automatically proving safety properties of such programs that manipulate arrays is challenging. We present a novel verification technique, called full-program induction, for proving (a sub-class of) quantified as well as quantifier-free properties of programs manipulating arrays of parametric size $N$. Instead of inducting over individual loops, our technique inducts over the entire program (possibly containing multiple loops) directly via the program parameter $N$. The technique performs non-trivial transformations of the given program and pre-conditions during the inductive step. The transformations assist in effectively reducing the assertion checking problem by transforming a program with multiple loops to a program which has fewer and simpler loops or is loop-free. Significantly, full-program induction does not require generation or use of loop-specific invariants. To assess the efficacy of our technique, we have developed a prototype tool called Vajra. We demonstrate the performance of Vajra vis-a-vis several state-of-the-art tools on a large set of array manipulating benchmarks from the international software verification competition (SV-COMP) and on several programs inspired by algebraic functions that perform polynomial computations.

==> eval/safepd/booster.csv <==
#Benchmark	booster
1	0.01
2	0.01
3	0.01
4	0.02
5	0.02
6	0.02
7	0.03
8	0.03
9	0.04
10	0.04
11	0.04
12	0.04
13	0.04
14	0.04
15	0.04
16	0.06
17	0.06
18	0.07
19	0.09
20	0.09
21	0.1
22	0.12
23	0.14
24	0.15
25	0.2
26	0.38
27	0.42
28	0.48
29	0.98
30	1.24
31	2.68
32	3.91
33	6.38
34	8.28
35	14.35
36	17.98
37	100
38	100
39	100
40	100
41	100
42	100
43	100
44	100
45	100
46	100
47	100
48	100
49	100
50	100
51	100
52	100
53	100
54	100
55	100
56	100
57	100
58	100
59	100
60	100
61	100
62	100
63	100
64	100
65	100
66	100
67	100
68	100
69	100
70	100
71	100
72	100
73	100
74	100
75	100
76	100
77	100


==> eval/safepd/freqhorn.csv <==
#Benchmark	freqhorn
1	1.42
2	1.61
3	1.63
4	2.02
5	4.04
6	4.24
7	4.38
8	4.92
9	5.23
10	5.48
11	5.63
12	8.79
13	8.87
14	9.4
15	11.19
16	11.51
17	15.78
18	19.18
19	23.85
20	28.36
21	28.37
22	36.69
23	37.66
24	51.97
25	64.34
26	77.04
27	100
28	100
29	100
30	100
31	100
32	100
33	100
34	100
35	100
36	100
37	100
38	100
39	100
40	100
41	100
42	100
43	100
44	100
45	100
46	100
47	100
48	100
49	100
50	100
51	100
52	100
53	100
54	100
55	100
56	100
57	100
58	100
59	100
60	100
61	100
62	100
63	100
64	100
65	100
66	100
67	100
68	100
69	100
70	100
71	100
72	100
73	100
74	100
75	100
76	100
77	100
78	100
79	100
80	100
81	100
82	100
83	100
84	100
85	100
86	100
87	100
88	100
89	100
90	100
91	100
92	100
93	100
94	100
95	100
96	100
97	100
98	100
99	100
100	100
101	100
102	100


==> eval/safepd/vajra.csv <==
#Benchmark	vajra
1	0.15
2	0.21
3	0.24
4	0.24
5	0.28
6	0.31
7	0.31
8	0.31
9	0.32
10	0.33
11	0.33
12	0.34
13	0.37
14	0.37
15	0.37
16	0.37
17	0.37
18	0.37
19	0.37
20	0.38
21	0.39
22	0.39
23	0.4
24	0.4
25	0.4
26	0.4
27	0.4
28	0.41
29	0.41
30	0.41
31	0.41
32	0.42
33	0.42
34	0.43
35	0.43
36	0.44
37	0.44
38	0.45
39	0.45
40	0.46
41	0.47
42	0.49
43	0.49
44	0.49
45	0.52
46	0.52
47	0.53
48	0.53
49	0.53
50	0.53
51	0.53
52	0.53
53	0.53
54	0.53
55	0.54
56	0.54
57	0.54
58	0.57
59	0.58
60	0.58
61	0.58
62	0.58
63	0.59
64	0.59
65	0.6
66	0.61
67	0.64
68	0.67
69	0.67
70	0.68
71	0.68
72	0.69
73	0.69
74	0.69
75	0.7
76	0.7
77	0.7
78	0.73
79	0.74
80	0.74
81	0.74
82	0.77
83	0.79
84	0.82
85	0.84
86	0.86
87	0.87
88	0.88
89	0.92
90	0.97
91	1.01
92	1.06
93	1.07
94	1.07
95	1.14
96	1.21
97	1.26
98	1.27
99	1.28
100	1.31
101	1.73
102	1.76
103	1.94
104	2.07
105	2.31
106	2.32
107	2.48
108	2.56
109	2.94
110	2.95


==> eval/safepd/vaphor.csv <==
#Benchmark	vaphor
1	0.02
2	0.07
3	0.07
4	0.07
5	0.08
6	0.09
7	0.1
8	0.1
9	0.11
10	0.12
11	0.14
12	0.17
13	0.18
14	0.22
15	0.25
16	0.3
17	0.31
18	0.41
19	0.5
20	0.6
21	0.88
22	0.96
23	2.09
24	15.8
25	18.11
26	61.18
27	94.3
28	100
29	100
30	100
31	100
32	100
33	100
34	100
35	100
36	100
37	100
38	100
39	100
40	100
41	100
42	100
43	100
44	100
45	100
46	100
47	100
48	100
49	100
50	100
51	100
52	100
53	100
54	100
55	100
56	100
57	100
58	100
59	100
60	100
61	100
62	100
63	100
64	100
65	100
66	100
67	100
68	100
69	100
70	100
71	100
72	100
73	100
74	100
75	100
76	100
77	100
78	100
79	100
80	100
81	100
82	100
83	100
84	100
85	100
86	100
87	100
88	100
89	100
90	100
91	100
92	100
93	100
94	100
95	100
96	100
97	100
98	100
99	100
100	100
101	100
102	100
103	100
104	100
105	100
106	100
107	100
108	100
109	100
110	100


==> eval/safepd/veriabs.csv <==
#Benchmark	veriabs
1	4.68
2	4.7
3	4.71
4	4.72
5	4.85
6	4.89
7	4.91
8	4.96
9	5
10	5
11	5.01
12	5.02
13	5.03
14	5.07
15	5.14
16	5.25
17	5.34
18	5.47
19	19.55
20	19.6
21	19.79
22	19.83
23	19.84
24	20.09
25	20.14
26	20.15
27	20.17
28	20.32
29	20.38
30	20.72
31	20.79
32	20.88
33	21
34	21.18
35	21.19
36	21.6
37	21.66
38	21.7
39	21.75
40	21.77
41	21.92
42	22.19
43	22.2
44	22.22
45	23.2
46	23.25
47	24.09
48	30.01
49	47.21
50	60.13
51	100
52	100
53	100
54	100
55	100
56	100
57	100
58	100
59	100
60	100
61	100
62	100
63	100
64	100
65	100
66	100
67	100
68	100
69	100
70	100
71	100
72	100
73	100
74	100
75	100
76	100
77	100
78	100
79	100
80	100
81	100
82	100
83	100
84	100
85	100
86	100
87	100
88	100
89	100
90	100
91	100
92	100
93	100
94	100
95	100
96	100
97	100
98	100
99	100
100	100
101	100
102	100
103	100
104	100
105	100
106	100
107	100
108	100
109	100
110	100
111	100
112	100
113	100
114	100
115	100
116	100
117	100
118	100
119	100
120	100


==> eval/safepd/viap.csv <==
#Benchmark	viap
1	16.75
2	16.85
3	17.4
4	17.48
5	17.58
6	17.89
7	18.49
8	19.36
9	20.16
10	20.3
11	21.76
12	22.21
13	22.44
14	23.26
15	27.46
16	29.93
17	30.29
18	30.31
19	33.14
20	33.61
21	34
22	35.3
23	37.71
24	43.74
25	43.86
26	48.57
27	59.49
28	67
29	73.68
30	74.26
31	75.42
32	77.2
33	78.14
34	78.83
35	78.92
36	79.07
37	80.51
38	80.8
39	83.17
40	84.02
41	84.72
42	87.42
43	88.05
44	88.17
45	89.01
46	92.15
47	93.33
48	94.13
49	94.18
50	94.82
51	95.33
52	95.41
53	97.94
54	100
55	100
56	100
57	100
58	100
59	100
60	100
61	100
62	100
63	100
64	100
65	100
66	100
67	100
68	100
69	100
70	100
71	100
72	100
73	100
74	100
75	100
76	100
77	100
78	100
79	100
80	100
81	100
82	100
83	100
84	100
85	100
86	100
87	100
88	100
89	100
90	100
91	100
92	100
93	100
94	100
95	100
96	100
97	100
98	100
99	100
100	100
101	100
102	100
103	100
104	100
105	100
106	100
107	100
108	100
109	100
110	100
111	100
112	100
113	100
114	100
115	100
116	100
117	100
118	100
119	100


==> eval/unsafepd/booster.csv <==
#Benchmark	booster
1	0.01
2	0.01
3	0.01
4	0.01
5	0.01
6	0.01
7	0.01
8	0.01
9	0.01
10	0.01
11	0.01
12	0.01
13	0.01
14	0.01
15	0.01
16	0.01
17	0.01
18	0.01
19	0.01
20	0.01
21	0.01
22	0.01
23	0.01
24	0.02
25	0.02
26	0.02
27	0.02
28	0.02
29	0.02
30	0.03
31	0.03
32	0.03
33	0.03
34	0.03
35	0.04
36	0.04
37	0.04
38	0.04
39	0.05
40	0.05
41	0.05
42	0.06
43	0.06
44	0.06
45	0.07
46	0.09
47	0.1
48	0.1
49	0.1
50	0.11
51	0.12
52	0.13
53	0.13
54	0.13
55	0.14
56	0.15
57	0.15
58	0.15
59	0.16
60	0.16
61	0.16
62	0.18
63	0.18
64	0.2
65	0.29
66	0.33
67	0.35
68	0.54
69	0.68
70	0.72
71	0.72
72	0.78
73	0.87
74	0.97
75	1.07
76	1.17
77	2.33
78	2.36
79	2.78
80	2.8
81	2.87
82	2.97
83	10.86
84	13.6
85	100
86	100
87	100
88	100
89	100
90	100
91	100
92	100
93	100
94	100
95	100


==> eval/unsafepd/freqhorn.csv <==
#Benchmark	freqhorn
1	0.14
2	0.17
3	0.17
4	0.18
5	0.21
6	0.22
7	0.25
8	0.26
9	0.26
10	0.26
11	0.27
12	0.28
13	0.29
14	0.3
15	0.33
16	0.33
17	0.35
18	0.35
19	0.35
20	0.35
21	0.35
22	0.35
23	0.36
24	0.36
25	0.37
26	0.37
27	0.38
28	0.38
29	0.38
30	0.38
31	0.38
32	0.38
33	0.39
34	0.39
35	0.4
36	0.4
37	0.41
38	0.41
39	0.42
40	0.42
41	0.42
42	0.42
43	0.44
44	0.45
45	0.46
46	0.47
47	0.5
48	0.51
49	0.53
50	0.54
51	0.56
52	0.57
53	0.6
54	0.64
55	0.67
56	0.69
57	0.7
58	0.7
59	0.71
60	0.74
61	0.82
62	1.15
63	1.18
64	1.3
65	1.33
66	1.34
67	1.39
68	1.4
69	1.42
70	1.53
71	1.54
72	1.55
73	1.55
74	1.56
75	1.56
76	1.57
77	1.57
78	1.59
79	1.6
80	1.6
81	1.6
82	1.62
83	1.8
84	1.87
85	2.01
86	2.08
87	3.98
88	5.63
89	7.87
90	8.28
91	10.77
92	10.82
93	14.6
94	20.49
95	20.71
96	56.61
97	61.57
98	62.97
99	74.42
100	100
101	100
102	100
103	100
104	100
105	100
106	100
107	100
108	100
109	100
110	100


==> eval/unsafepd/vajra.csv <==
#Benchmark	vajra
1	0.13
2	0.18
3	0.22
4	0.26
5	0.26
6	0.26
7	0.26
8	0.26
9	0.26
10	0.26
11	0.27
12	0.27
13	0.27
14	0.27
15	0.28
16	0.3
17	0.31
18	0.31
19	0.33
20	0.33
21	0.35
22	0.35
23	0.36
24	0.37
25	0.37
26	0.37
27	0.38
28	0.38
29	0.38
30	0.38
31	0.4
32	0.4
33	0.4
34	0.4
35	0.41
36	0.41
37	0.41
38	0.41
39	0.41
40	0.41
41	0.42
42	0.42
43	0.42
44	0.43
45	0.43
46	0.43
47	0.43
48	0.44
49	0.46
50	0.46
51	0.46
52	0.48
53	0.49
54	0.5
55	0.5
56	0.5
57	0.5
58	0.5
59	0.51
60	0.51
61	0.51
62	0.51
63	0.52
64	0.52
65	0.52
66	0.53
67	0.54
68	0.55
69	0.55
70	0.55
71	0.56
72	0.57
73	0.57
74	0.59
75	0.59
76	0.63
77	0.63
78	0.64
79	0.66
80	0.68
81	0.71
82	0.72
83	0.75
84	0.76
85	0.77
86	0.78
87	0.78
88	0.79
89	0.82
90	0.83
91	0.88
92	0.92
93	0.96
94	1.07
95	1.17
96	1.18
97	1.2
98	1.22
99	1.34
100	1.64
101	1.73
102	1.76
103	1.78
104	2.18
105	2.19
106	2.21
107	2.21
108	2.78
109	2.82


==> eval/unsafepd/vaphor.csv <==
#Benchmark	vaphor
1	0.02
2	0.04
3	0.04
4	0.04
5	0.04
6	0.04
7	0.04
8	0.04
9	0.04
10	0.04
11	0.04
12	0.04
13	0.04
14	0.05
15	0.05
16	0.05
17	0.05
18	0.05
19	0.05
20	0.06
21	0.06
22	0.06
23	0.07
24	0.07
25	0.07
26	0.07
27	0.08
28	0.08
29	0.08
30	0.08
31	0.08
32	0.09
33	0.09
34	0.09
35	0.09
36	0.09
37	0.1
38	0.1
39	0.1
40	0.1
41	0.1
42	0.1
43	0.11
44	0.11
45	0.12
46	0.13
47	0.13
48	0.13
49	0.15
50	0.15
51	0.16
52	0.16
53	0.16
54	0.16
55	0.16
56	0.17
57	0.18
58	0.18
59	0.18
60	0.19
61	0.19
62	0.19
63	0.19
64	0.19
65	0.2
66	0.2
67	0.2
68	0.22
69	0.22
70	0.22
71	0.23
72	0.26
73	0.28
74	0.3
75	0.3
76	0.32
77	0.32
78	0.33
79	0.33
80	0.34
81	0.35
82	0.38
83	0.41
84	0.41
85	0.48
86	0.5
87	0.56
88	0.63
89	0.67
90	0.76
91	0.77
92	0.78
93	0.8
94	0.92
95	0.95
96	1.36
97	1.72
98	1.85
99	2.72
100	2.98
101	3.43
102	4.96
103	5.91
104	15.51
105	46.46
106	76.05
107	100
108	100


==> eval/unsafepd/veriabs.csv <==
#Benchmark	veriabs
1	4.4
2	4.44
3	4.64
4	4.66
5	4.66
6	4.68
7	4.72
8	4.78
9	4.81
10	4.89
11	5.01
12	5.01
13	5.02
14	5.11
15	5.16
16	5.18
17	18.66
18	18.73
19	18.87
20	19.12
21	19.43
22	19.59
23	20.12
24	20.16
25	20.53
26	20.75
27	20.8
28	21.14
29	21.97
30	26.82
31	28.79
32	30.51
33	30.58
34	30.59
35	30.92
36	31.19
37	31.25
38	31.44
39	31.53
40	31.91
41	32.15
42	32.23
43	32.23
44	32.28
45	32.69
46	32.7
47	32.99
48	33.13
49	33.87
50	33.94
51	33.97
52	34.13
53	34.53
54	34.7
55	34.72
56	34.94
57	35.35
58	35.66
59	35.7
60	35.71
61	35.83
62	35.86
63	36
64	36.45
65	36.48
66	36.5
67	36.58
68	37
69	37
70	37.27
71	37.5
72	38.08
73	38.11
74	38.21
75	38.25
76	38.41
77	38.58
78	39.23
79	39.24
80	39.34
81	39.48
82	39.54
83	39.68
84	40
85	40.31
86	40.39
87	40.69
88	41.25
89	41.62
90	41.65
91	43.53
92	43.9
93	44.18
94	44.68
95	46.35
96	47.53
97	49.39
98	49.45
99	53.97
100	65.82
101	65.86
102	75.69
103	100
104	100
105	100
106	100
107	100
108	100
109	100
110	100


==> eval/unsafepd/viap.csv <==
#Benchmark	viap
1	12.37
2	13.41
3	13.47
4	13.49
5	13.72
6	13.77
7	13.83
8	13.99
9	14.23
10	14.31
11	14.33
12	14.69
13	14.78
14	14.9
15	15.04
16	15.17
17	15.21
18	15.31
19	15.36
20	15.45
21	15.57
22	15.8
23	15.8
24	15.87
25	15.95
26	16.12
27	16.26
28	16.27
29	16.41
30	16.41
31	16.55
32	16.65
33	16.81
34	16.84
35	16.91
36	17.06
37	17.08
38	17.19
39	17.33
40	17.33
41	17.45
42	17.46
43	17.5
44	17.58
45	17.66
46	17.82
47	17.88
48	18.03
49	18.17
50	18.23
51	18.24
52	18.4
53	18.41
54	18.58
55	18.62
56	18.64
57	18.65
58	18.72
59	18.88
60	18.89
61	19.08
62	19.1
63	19.21
64	19.44
65	19.52
66	19.73
67	19.83
68	20.06
69	20.87
70	20.92
71	20.95
72	22.09
73	22.11
74	22.45
75	22.48
76	22.57
77	22.94
78	23.46
79	23.7
80	23.92
81	24.37
82	24.67
83	25.04
84	25.22
85	25.35
86	26.46
87	26.7
88	27.11
89	28.17
90	28.24
91	30.4
92	30.47
93	31.41
94	32.22
95	32.26
96	32.51
97	32.94
98	32.95
99	38.27
100	38.43
101	38.58
102	38.87
103	39.58
104	40.04
105	43.29
106	46.81
107	48.84
108	49.65
109	100

